Variations of the HCO$^{+}$, HCN, HNC, N$_2$H$^+$ and NH$_{3}$ deuterium fractionation in high-mass star-forming regions

We use spectra and maps of the $J=1-0$ and $J=2-1$ DCO$^{+}$, DCN, DNC, $\rm N_2D^+$ lines and $1_{11}-1_{01}$ ortho- and para-NH$_{2}$D lines, obtained with the IRAM-30m telescope, as well as observations of their hydrogenated isotopologues to study deuteration processes in five high-mass star-forming regions. The temperature was estimated from CH$_3$CCH lines, also observed with the IRAM-30m telescope, and from NH$_3$ lines, observed with the 100-m radio telescope in Effelsberg, as well as using the integrated intensity ratios of the $J=1-0$ H$^{13}$CN and HN$^{13}$C lines and their main isotopologues. Applying a non-LTE radiative transfer model with RADEX, the gas density and the molecular column densities were estimated. D/H ratios are $0.001-0.05$ for DCO$^{+}$, $0.001-0.02$ for DCN, $0.001-0.05$ for DNC and $0.02-0.4$ for NH$_{2}$D. The D/H ratios decrease with increasing temperature in the range of $\rm 20-40 \,K$ and slightly vary at densities $n(\rm H_2) \sim 10^4-10^6\, cm^{-3}$. The deuterium fraction of $\rm N_2H^{+}$ is $0.008-0.1$ at temperatures in the range of $\rm 20-25\, K$ and at a density of $\sim 10^5\, \rm cm^{-3}$. We also estimate relative abundances and find $ \sim 10^{-11}-10^{-9}$ for DCO$^{+}$ and DNC, $ \sim 10^{-11}-10^{-10}$ for $\rm N_2D^+$ and $ \sim 10^{-10}-10^{-8}$ for NH$_{2}$D. The relative abundances of these species decrease with increasing temperature. However, the DCN/H$_2$ ratio is almost constant ($\sim 10^{-10}$). The observational results agree with the predictions of chemical models (although in some cases there are significant differences).

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

figures\*.pdf       A folder containing figures.
pazukhin.tex        The main text in LaTeX format.
pazukhin.bib        The bibliography in BibTeX format.


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

